Constraining Accreted Neutron Star Crust Shallow Heating with the Inferred Depth of Carbon Ignition in X-ray Superbursts

Evidence has accumulated for an as-yet unaccounted for source of heat located at shallow depths within the accreted neutron star crust. However, the nature of this heat source is unknown. I demonstrate that the inferred depth of carbon ignition in X-ray superbursts can be used as an additional constraint for the magnitude and depth of shallow heating. The inferred shallow heating properties are relatively insensitive to the assumed crust composition and carbon fusion reaction rate. For low accretion rates, the results are weakly dependent on the duration of the accretion outburst, so long as accretion has ensued for enough time to replace the ocean down to the superburst ignition depth. For accretion rates at the Eddington rate, results show a stronger dependence on the outburst duration. Consistent with earlier work, it is shown that urca cooling does not impact the calculated superburst ignition depth unless there is some proximity in depth between the heating and cooling sources.

==> CarbonIgnitionCurve_Esbensen2011.txt <==
ColDepth[g/cm2]  Temp[GK]
941700 9.437
1.50672e+07 1.877
7.62777e+07 1.495
2.41075e+08 1.31
5.88563e+08 1.194
1.22044e+09 1.112
2.26102e+09 1.05
3.8572e+09 1.001
6.17849e+09 0.96
9.417e+09 0.925
1.37874e+10 0.894
1.95271e+10 0.867
2.68959e+10 0.843
3.61764e+10 0.821
4.76736e+10 0.801
6.17153e+10 0.783
7.86517e+10 0.766
9.88559e+10 0.749
1.22723e+11 0.734
1.50672e+11 0.72
1.83143e+11 0.706
2.20599e+11 0.693
2.63526e+11 0.681
3.12433e+11 0.669
3.67852e+11 0.658
4.30334e+11 0.647
5.00458e+11 0.636
5.78822e+11 0.626
6.66047e+11 0.616
7.62777e+11 0.607
8.6968e+11 0.597
9.87444e+11 0.588
1.11678e+12 0.579
1.25843e+12 0.571
1.41314e+12 0.562
1.58169e+12 0.554
1.7649e+12 0.546
1.96357e+12 0.538
2.17857e+12 0.53
2.41075e+12 0.522
2.66102e+12 0.515
2.93028e+12 0.507
3.21949e+12 0.5
3.52958e+12 0.493
3.86156e+12 0.486
4.21642e+12 0.478
4.5952e+12 0.472
4.99894e+12 0.465
5.42871e+12 0.458
5.88563e+12 0.451
6.37079e+12 0.445
6.88535e+12 0.438
7.43047e+12 0.432
8.00733e+12 0.426
8.61714e+12 0.42
9.26115e+12 0.414
9.94059e+12 0.408
1.06567e+13 0.402
1.14109e+13 0.396
1.22044e+13 0.391
1.30386e+13 0.385
1.39149e+13 0.38
1.48346e+13 0.375
1.57991e+13 0.37
1.68099e+13 0.365
1.78685e+13 0.36
1.89763e+13 0.356
2.01348e+13 0.351
2.13456e+13 0.347
2.26102e+13 0.342
2.39302e+13 0.338
2.53071e+13 0.334
2.67426e+13 0.33
2.82384e+13 0.326
2.9796e+13 0.323
3.14172e+13 0.319
3.31036e+13 0.316
3.48571e+13 0.312
3.66793e+13 0.309
3.8572e+13 0.306
4.05371e+13 0.302
4.25763e+13 0.299
4.46915e+13 0.296
4.68846e+13 0.294
4.91573e+13 0.291
5.15118e+13 0.288
5.39498e+13 0.285
5.64733e+13 0.283
5.90844e+13 0.28
6.17849e+13 0.278
6.4577e+13 0.275
6.74627e+13 0.273
7.04441e+13 0.271
7.35231e+13 0.268
7.67021e+13 0.266
7.9983e+13 0.264
8.3368e+13 0.262
8.68594e+13 0.26
9.04593e+13 0.258
9.417e+13 0.256
9.79937e+13 0.254
1.01933e+14 0.252
1.05989e+14 0.25
1.10166e+14 0.249
1.14464e+14 0.247
1.18887e+14 0.245
1.23438e+14 0.244
1.28117e+14 0.242
1.32929e+14 0.24
1.37874e+14 0.239
1.42957e+14 0.237
1.48178e+14 0.236
1.53542e+14 0.234
1.59049e+14 0.233
1.64704e+14 0.231
1.70508e+14 0.23
1.76464e+14 0.229
1.82575e+14 0.227
1.88843e+14 0.226
1.95271e+14 0.225
2.01862e+14 0.224
2.08618e+14 0.222
2.15543e+14 0.221
2.22638e+14 0.22
2.29907e+14 0.219
2.37353e+14 0.218
2.44978e+14 0.216
2.52786e+14 0.215
2.60778e+14 0.214
2.68959e+14 0.213
2.77331e+14 0.212
2.85896e+14 0.211
2.94659e+14 0.21
3.03621e+14 0.209
3.12786e+14 0.208
3.22158e+14 0.207
3.31738e+14 0.206
3.4153e+14 0.205
3.51538e+14 0.204
3.61764e+14 0.203
3.72211e+14 0.203
3.82883e+14 0.202
3.93783e+14 0.201
4.04914e+14 0.2
4.16279e+14 0.199
4.27882e+14 0.198
4.39726e+14 0.197
4.51814e+14 0.197
4.64149e+14 0.196
4.76736e+14 0.195
4.89576e+14 0.194
5.02675e+14 0.194
5.16034e+14 0.193
5.29658e+14 0.192
5.4355e+14 0.191
5.57713e+14 0.191
5.72152e+14 0.19
5.86869e+14 0.189
6.01868e+14 0.189
6.17153e+14 0.188
6.32727e+14 0.187
6.48594e+14 0.186
6.64757e+14 0.186
6.81221e+14 0.185
6.97989e+14 0.185
7.15064e+14 0.184
7.32451e+14 0.183
7.50153e+14 0.183
7.68174e+14 0.182
7.86517e+14 0.182
8.05188e+14 0.181
8.24188e+14 0.18
8.43523e+14 0.18
8.63196e+14 0.179
8.83212e+14 0.179
9.03573e+14 0.178
9.24285e+14 0.178
9.4535e+14 0.177
9.66774e+14 0.176
9.88559e+14 0.176
1.01071e+15 0.175
1.03323e+15 0.175
1.05613e+15 0.174
1.0794e+15 0.174
1.10306e+15 0.173
1.12711e+15 0.173
1.15154e+15 0.172
1.17637e+15 0.172
1.2016e+15 0.171
1.22723e+15 0.171
1.25327e+15 0.17
1.27973e+15 0.17
1.3066e+15 0.17
1.33389e+15 0.169
1.3616e+15 0.169
1.38975e+15 0.168
1.41833e+15 0.168
1.44735e+15 0.167
1.47681e+15 0.167
1.50672e+15 0.167
1.53708e+15 0.166
1.5679e+15 0.166
1.59918e+15 0.165
1.63092e+15 0.165
1.66314e+15 0.164
1.69583e+15 0.164
1.729e+15 0.164
1.76265e+15 0.163
1.79679e+15 0.163
1.83143e+15 0.162
1.86656e+15 0.162
1.9022e+15 0.162
1.93834e+15 0.161
1.975e+15 0.161
2.01218e+15 0.161
2.04988e+15 0.16
2.0881e+15 0.16
2.12686e+15 0.16
2.16615e+15 0.159
2.20599e+15 0.159
2.24637e+15 0.159
2.28731e+15 0.158
2.3288e+15 0.158
2.37085e+15 0.158
2.41347e+15 0.157
2.45667e+15 0.157
2.50044e+15 0.157
2.54479e+15 0.156
2.58973e+15 0.156
2.63526e+15 0.156
2.68139e+15 0.155
2.72813e+15 0.155
2.77547e+15 0.155
2.82342e+15 0.154
2.872e+15 0.154
2.9212e+15 0.154
2.97102e+15 0.153
3.02149e+15 0.153
3.07259e+15 0.153
3.12433e+15 0.153
3.17673e+15 0.152
3.22979e+15 0.152
3.28351e+15 0.152
3.33789e+15 0.151
3.39295e+15 0.151
3.44868e+15 0.151
3.5051e+15 0.151
3.56221e+15 0.15
3.62001e+15 0.15
3.67852e+15 0.15
3.73773e+15 0.149
3.79765e+15 0.149
3.85829e+15 0.149
3.91965e+15 0.149
3.98174e+15 0.148
4.04457e+15 0.148
4.10814e+15 0.148
4.17245e+15 0.148
4.23752e+15 0.147
4.30334e+15 0.147
4.36993e+15 0.147
4.43729e+15 0.147
4.50542e+15 0.146
4.57434e+15 0.146
4.64404e+15 0.146
4.71454e+15 0.146
4.78583e+15 0.145
4.85794e+15 0.145
4.93085e+15 0.145
5.00458e+15 0.145
5.07914e+15 0.145
5.15452e+15 0.144
5.23074e+15 0.144
5.3078e+15 0.144
5.38572e+15 0.144
5.46448e+15 0.143
5.54411e+15 0.143
5.6246e+15 0.143
5.70597e+15 0.143
5.78822e+15 0.143
5.87135e+15 0.142
5.95537e+15 0.142
6.0403e+15 0.142
6.12613e+15 0.142
6.21287e+15 0.142
6.30053e+15 0.141
6.38911e+15 0.141
6.47862e+15 0.141
6.56907e+15 0.141
6.66047e+15 0.14
6.75281e+15 0.14
6.84611e+15 0.14
6.94038e+15 0.14
7.03561e+15 0.14
7.13183e+15 0.14
7.22902e+15 0.139
7.32721e+15 0.139
7.42639e+15 0.139
7.52657e+15 0.139
7.62777e+15 0.139


==> CarbonIgnitionCurve_Jiang2018.txt <==
ColDepth[g/cm2]  Temp[GK]
941700 100
1.50672e+07 2.224
7.62777e+07 1.695
2.41075e+08 1.46
5.88563e+08 1.32
1.22044e+09 1.224
2.26102e+09 1.152
3.8572e+09 1.095
6.17849e+09 1.049
9.417e+09 1.01
1.37874e+10 0.977
1.95271e+10 0.947
2.68959e+10 0.922
3.61764e+10 0.898
4.76736e+10 0.877
6.17153e+10 0.858
7.86517e+10 0.84
9.88559e+10 0.823
1.22723e+11 0.808
1.50672e+11 0.793
1.83143e+11 0.779
2.20599e+11 0.766
2.63526e+11 0.754
3.12433e+11 0.742
3.67852e+11 0.731
4.30334e+11 0.72
5.00458e+11 0.709
5.78822e+11 0.699
6.66047e+11 0.69
7.62777e+11 0.68
8.6968e+11 0.671
9.87444e+11 0.662
1.11678e+12 0.653
1.25843e+12 0.645
1.41314e+12 0.637
1.58169e+12 0.628
1.7649e+12 0.621
1.96357e+12 0.613
2.17857e+12 0.605
2.41075e+12 0.598
2.66102e+12 0.59
2.93028e+12 0.583
3.21949e+12 0.576
3.52958e+12 0.569
3.86156e+12 0.562
4.21642e+12 0.556
4.5952e+12 0.549
4.99894e+12 0.542
5.42871e+12 0.536
5.88563e+12 0.529
6.37079e+12 0.523
6.88535e+12 0.517
7.43047e+12 0.51
8.00733e+12 0.504
8.61714e+12 0.498
9.26115e+12 0.492
9.94059e+12 0.486
1.06567e+13 0.48
1.14109e+13 0.474
1.22044e+13 0.468
1.30386e+13 0.462
1.39149e+13 0.456
1.48346e+13 0.451
1.57991e+13 0.445
1.68099e+13 0.439
1.78685e+13 0.434
1.89763e+13 0.428
2.01348e+13 0.422
2.13456e+13 0.417
2.26102e+13 0.412
2.39302e+13 0.406
2.53071e+13 0.401
2.67426e+13 0.396
2.82384e+13 0.391
2.9796e+13 0.386
3.14172e+13 0.381
3.31036e+13 0.376
3.48571e+13 0.371
3.66793e+13 0.367
3.8572e+13 0.362
4.05371e+13 0.358
4.25763e+13 0.354
4.46915e+13 0.349
4.68846e+13 0.345
4.91573e+13 0.341
5.15118e+13 0.337
5.39498e+13 0.333
5.64733e+13 0.33
5.90844e+13 0.326
6.17849e+13 0.322
6.4577e+13 0.319
6.74627e+13 0.316
7.04441e+13 0.312
7.35231e+13 0.309
7.67021e+13 0.306
7.9983e+13 0.303
8.3368e+13 0.3
8.68594e+13 0.297
9.04593e+13 0.294
9.417e+13 0.292
9.79937e+13 0.289
1.01933e+14 0.286
1.05989e+14 0.284
1.10166e+14 0.281
1.14464e+14 0.279
1.18887e+14 0.276
1.23438e+14 0.274
1.28117e+14 0.272
1.32929e+14 0.269
1.37874e+14 0.267
1.42957e+14 0.265
1.48178e+14 0.263
1.53542e+14 0.261
1.59049e+14 0.259
1.64704e+14 0.257
1.70508e+14 0.255
1.76464e+14 0.253
1.82575e+14 0.252
1.88843e+14 0.25
1.95271e+14 0.248
2.01862e+14 0.246
2.08618e+14 0.245
2.15543e+14 0.243
2.22638e+14 0.241
2.29907e+14 0.24
2.37353e+14 0.238
2.44978e+14 0.237
2.52786e+14 0.235
2.60778e+14 0.234
2.68959e+14 0.232
2.77331e+14 0.231
2.85896e+14 0.23
2.94659e+14 0.228
3.03621e+14 0.227
3.12786e+14 0.226
3.22158e+14 0.224
3.31738e+14 0.223
3.4153e+14 0.222
3.51538e+14 0.221
3.61764e+14 0.22
3.72211e+14 0.218
3.82883e+14 0.217
3.93783e+14 0.216
4.04914e+14 0.215
4.16279e+14 0.214
4.27882e+14 0.213
4.39726e+14 0.212
4.51814e+14 0.211
4.64149e+14 0.21
4.76736e+14 0.209
4.89576e+14 0.208
5.02675e+14 0.207
5.16034e+14 0.206
5.29658e+14 0.205
5.4355e+14 0.204
5.57713e+14 0.203
5.72152e+14 0.202
5.86869e+14 0.201
6.01868e+14 0.2
6.17153e+14 0.2
6.32727e+14 0.199
6.48594e+14 0.198
6.64757e+14 0.197
6.81221e+14 0.196
6.97989e+14 0.195
7.15064e+14 0.195
7.32451e+14 0.194
7.50153e+14 0.193
7.68174e+14 0.192
7.86517e+14 0.192
8.05188e+14 0.191
8.24188e+14 0.19
8.43523e+14 0.189
8.63196e+14 0.189
8.83212e+14 0.188
9.03573e+14 0.187
9.24285e+14 0.187
9.4535e+14 0.186
9.66774e+14 0.185
9.88559e+14 0.185
1.01071e+15 0.184
1.03323e+15 0.183
1.05613e+15 0.183
1.0794e+15 0.182
1.10306e+15 0.182
1.12711e+15 0.181
1.15154e+15 0.18
1.17637e+15 0.18
1.2016e+15 0.179
1.22723e+15 0.179
1.25327e+15 0.178
1.27973e+15 0.178
1.3066e+15 0.177
1.33389e+15 0.176
1.3616e+15 0.176
1.38975e+15 0.175
1.41833e+15 0.175
1.44735e+15 0.174
1.47681e+15 0.174
1.50672e+15 0.173
1.53708e+15 0.173
1.5679e+15 0.172
1.59918e+15 0.172
1.63092e+15 0.171
1.66314e+15 0.171
1.69583e+15 0.17
1.729e+15 0.17
1.76265e+15 0.169
1.79679e+15 0.169
1.83143e+15 0.168
1.86656e+15 0.168
1.9022e+15 0.168
1.93834e+15 0.167
1.975e+15 0.167
2.01218e+15 0.166
2.04988e+15 0.166
2.0881e+15 0.165
2.12686e+15 0.165
2.16615e+15 0.165
2.20599e+15 0.164
2.24637e+15 0.164
2.28731e+15 0.163
2.3288e+15 0.163
2.37085e+15 0.163
2.41347e+15 0.162
2.45667e+15 0.162
2.50044e+15 0.161
2.54479e+15 0.161
2.58973e+15 0.161
2.63526e+15 0.16
2.68139e+15 0.16
2.72813e+15 0.16
2.77547e+15 0.159
2.82342e+15 0.159
2.872e+15 0.158
2.9212e+15 0.158
2.97102e+15 0.158
3.02149e+15 0.157
3.07259e+15 0.157
3.12433e+15 0.157
3.17673e+15 0.156
3.22979e+15 0.156
3.28351e+15 0.156
3.33789e+15 0.155
3.39295e+15 0.155
3.44868e+15 0.155
3.5051e+15 0.154
3.56221e+15 0.154
3.62001e+15 0.154
3.67852e+15 0.153
3.73773e+15 0.153
3.79765e+15 0.153
3.85829e+15 0.153
3.91965e+15 0.152
3.98174e+15 0.152
4.04457e+15 0.152
4.10814e+15 0.151
4.17245e+15 0.151
4.23752e+15 0.151
4.30334e+15 0.151
4.36993e+15 0.15
4.43729e+15 0.15
4.50542e+15 0.15
4.57434e+15 0.149
4.64404e+15 0.149
4.71454e+15 0.149
4.78583e+15 0.149
4.85794e+15 0.148
4.93085e+15 0.148
5.00458e+15 0.148
5.07914e+15 0.148
5.15452e+15 0.147
5.23074e+15 0.147
5.3078e+15 0.147
5.38572e+15 0.147
5.46448e+15 0.146
5.54411e+15 0.146
5.6246e+15 0.146
5.70597e+15 0.146
5.78822e+15 0.145
5.87135e+15 0.145
5.95537e+15 0.145
6.0403e+15 0.145
6.12613e+15 0.144
6.21287e+15 0.144
6.30053e+15 0.144
6.38911e+15 0.144
6.47862e+15 0.143
6.56907e+15 0.143
6.66047e+15 0.143
6.75281e+15 0.143
6.84611e+15 0.143
6.94038e+15 0.142
7.03561e+15 0.142
7.13183e+15 0.142
7.22902e+15 0.142
7.32721e+15 0.141
7.42639e+15 0.141
7.52657e+15 0.141
7.62777e+15 0.141


==> CarbonIgnitionCurve_Mukhamedzhanov2019.txt <==
ColDepth[g/cm2]  Temp[GK]
941700 100
1.50672e+07 2.036
7.62777e+07 1.597
2.41075e+08 1.391
5.88563e+08 1.265
1.22044e+09 1.178
2.26102e+09 1.112
3.8572e+09 1.06
6.17849e+09 1.017
9.417e+09 0.981
1.37874e+10 0.95
1.95271e+10 0.923
2.68959e+10 0.899
3.61764e+10 0.877
4.76736e+10 0.858
6.17153e+10 0.84
7.86517e+10 0.823
9.88559e+10 0.808
1.22723e+11 0.793
1.50672e+11 0.779
1.83143e+11 0.766
2.20599e+11 0.754
2.63526e+11 0.742
3.12433e+11 0.731
3.67852e+11 0.72
4.30334e+11 0.71
5.00458e+11 0.699
5.78822e+11 0.689
6.66047e+11 0.68
7.62777e+11 0.67
8.6968e+11 0.661
9.87444e+11 0.652
1.11678e+12 0.643
1.25843e+12 0.634
1.41314e+12 0.625
1.58169e+12 0.617
1.7649e+12 0.608
1.96357e+12 0.6
2.17857e+12 0.591
2.41075e+12 0.583
2.66102e+12 0.575
2.93028e+12 0.567
3.21949e+12 0.559
3.52958e+12 0.552
3.86156e+12 0.544
4.21642e+12 0.536
4.5952e+12 0.529
4.99894e+12 0.522
5.42871e+12 0.515
5.88563e+12 0.507
6.37079e+12 0.5
6.88535e+12 0.494
7.43047e+12 0.487
8.00733e+12 0.48
8.61714e+12 0.474
9.26115e+12 0.467
9.94059e+12 0.461
1.06567e+13 0.454
1.14109e+13 0.448
1.22044e+13 0.442
1.30386e+13 0.436
1.39149e+13 0.43
1.48346e+13 0.424
1.57991e+13 0.418
1.68099e+13 0.413
1.78685e+13 0.407
1.89763e+13 0.401
2.01348e+13 0.396
2.13456e+13 0.39
2.26102e+13 0.385
2.39302e+13 0.38
2.53071e+13 0.375
2.67426e+13 0.369
2.82384e+13 0.364
2.9796e+13 0.359
3.14172e+13 0.354
3.31036e+13 0.35
3.48571e+13 0.345
3.66793e+13 0.34
3.8572e+13 0.336
4.05371e+13 0.331
4.25763e+13 0.327
4.46915e+13 0.323
4.68846e+13 0.319
4.91573e+13 0.315
5.15118e+13 0.311
5.39498e+13 0.307
5.64733e+13 0.303
5.90844e+13 0.299
6.17849e+13 0.296
6.4577e+13 0.295
6.74627e+13 0.293
7.04441e+13 0.291
7.35231e+13 0.289
7.67021e+13 0.288
7.9983e+13 0.287
8.3368e+13 0.287
8.68594e+13 0.286
9.04593e+13 0.285
9.417e+13 0.283
9.79937e+13 0.281
1.01933e+14 0.278
1.05989e+14 0.275
1.10166e+14 0.272
1.14464e+14 0.269
1.18887e+14 0.266
1.23438e+14 0.264
1.28117e+14 0.261
1.32929e+14 0.259
1.37874e+14 0.257
1.42957e+14 0.255
1.48178e+14 0.254
1.53542e+14 0.253
1.59049e+14 0.252
1.64704e+14 0.251
1.70508e+14 0.249
1.76464e+14 0.246
1.82575e+14 0.244
1.88843e+14 0.242
1.95271e+14 0.24
2.01862e+14 0.24
2.08618e+14 0.24
2.15543e+14 0.24
2.22638e+14 0.241
2.29907e+14 0.241
2.37353e+14 0.24
2.44978e+14 0.238
2.52786e+14 0.236
2.60778e+14 0.235
2.68959e+14 0.233
2.77331e+14 0.23
2.85896e+14 0.229
2.94659e+14 0.227
3.03621e+14 0.226
3.12786e+14 0.225
3.22158e+14 0.225
3.31738e+14 0.225
3.4153e+14 0.224
3.51538e+14 0.223
3.61764e+14 0.221
3.72211e+14 0.22
3.82883e+14 0.218
3.93783e+14 0.217
4.04914e+14 0.215
4.16279e+14 0.214
4.27882e+14 0.213
4.39726e+14 0.212
4.51814e+14 0.212
4.64149e+14 0.211
4.76736e+14 0.211
4.89576e+14 0.21
5.02675e+14 0.21
5.16034e+14 0.209
5.29658e+14 0.208
5.4355e+14 0.207
5.57713e+14 0.205
5.72152e+14 0.204
5.86869e+14 0.202
6.01868e+14 0.2
6.17153e+14 0.199
6.32727e+14 0.197
6.48594e+14 0.195
6.64757e+14 0.194
6.81221e+14 0.194
6.97989e+14 0.194
7.15064e+14 0.195
7.32451e+14 0.196
7.50153e+14 0.196
7.68174e+14 0.195
7.86517e+14 0.193
8.05188e+14 0.192
8.24188e+14 0.191
8.43523e+14 0.189
8.63196e+14 0.188
8.83212e+14 0.187
9.03573e+14 0.186
9.24285e+14 0.185
9.4535e+14 0.185
9.66774e+14 0.185
9.88559e+14 0.186
1.01071e+15 0.186
1.03323e+15 0.185
1.05613e+15 0.185
1.0794e+15 0.184
1.10306e+15 0.184
1.12711e+15 0.183
1.15154e+15 0.182
1.17637e+15 0.181
1.2016e+15 0.18
1.22723e+15 0.179
1.25327e+15 0.178
1.27973e+15 0.177
1.3066e+15 0.176
1.33389e+15 0.175
1.3616e+15 0.175
1.38975e+15 0.174
1.41833e+15 0.174
1.44735e+15 0.174
1.47681e+15 0.174
1.50672e+15 0.173
1.53708e+15 0.172
1.5679e+15 0.172
1.59918e+15 0.171
1.63092e+15 0.17
1.66314e+15 0.17
1.69583e+15 0.169
1.729e+15 0.168
1.76265e+15 0.168
1.79679e+15 0.167
1.83143e+15 0.167
1.86656e+15 0.167
1.9022e+15 0.166
1.93834e+15 0.166
1.975e+15 0.166
2.01218e+15 0.166
2.04988e+15 0.165
2.0881e+15 0.164
2.12686e+15 0.164
2.16615e+15 0.163
2.20599e+15 0.162
2.24637e+15 0.161
2.28731e+15 0.16
2.3288e+15 0.16
2.37085e+15 0.159
2.41347e+15 0.159
2.45667e+15 0.159
2.50044e+15 0.159
2.54479e+15 0.159
2.58973e+15 0.159
2.63526e+15 0.158
2.68139e+15 0.158
2.72813e+15 0.157
2.77547e+15 0.157
2.82342e+15 0.156
2.872e+15 0.155
2.9212e+15 0.155
2.97102e+15 0.154
3.02149e+15 0.154
3.07259e+15 0.153
3.12433e+15 0.153
3.17673e+15 0.152
3.22979e+15 0.152
3.28351e+15 0.151
3.33789e+15 0.151
3.39295e+15 0.15
3.44868e+15 0.15
3.5051e+15 0.15
3.56221e+15 0.149
3.62001e+15 0.149
3.67852e+15 0.148
3.73773e+15 0.148
3.79765e+15 0.148
3.85829e+15 0.147
3.91965e+15 0.147
3.98174e+15 0.147
4.04457e+15 0.146
4.10814e+15 0.146
4.17245e+15 0.146
4.23752e+15 0.145
4.30334e+15 0.145
4.36993e+15 0.145
4.43729e+15 0.144
4.50542e+15 0.144
4.57434e+15 0.144
4.64404e+15 0.143
4.71454e+15 0.143
4.78583e+15 0.143
4.85794e+15 0.143
4.93085e+15 0.142
5.00458e+15 0.142
5.07914e+15 0.142
5.15452e+15 0.141
5.23074e+15 0.141
5.3078e+15 0.141
5.38572e+15 0.141
5.46448e+15 0.14
5.54411e+15 0.14
5.6246e+15 0.14
5.70597e+15 0.14
5.78822e+15 0.139
5.87135e+15 0.139
5.95537e+15 0.139
6.0403e+15 0.139
6.12613e+15 0.138
6.21287e+15 0.138
6.30053e+15 0.138
6.38911e+15 0.138
6.47862e+15 0.137
6.56907e+15 0.137
6.66047e+15 0.137
6.75281e+15 0.137
6.84611e+15 0.136
6.94038e+15 0.136
7.03561e+15 0.136
7.13183e+15 0.136
7.22902e+15 0.135
7.32721e+15 0.135
7.42639e+15 0.135
7.52657e+15 0.135
7.62777e+15 0.135


==> CarbonIgnitionCurve_Taniguchi2021.txt <==
ColDepth[g/cm2]  Temp[GK]
941700 100
1.50672e+07 2.579
7.62777e+07 1.85
2.41075e+08 1.56
5.88563e+08 1.393
1.22044e+09 1.28
2.26102e+09 1.197
3.8572e+09 1.133
6.17849e+09 1.08
9.417e+09 1.036
1.37874e+10 0.999
1.95271e+10 0.966
2.68959e+10 0.937
3.61764e+10 0.911
4.76736e+10 0.887
6.17153e+10 0.865
7.86517e+10 0.845
9.88559e+10 0.826
1.22723e+11 0.809
1.50672e+11 0.793
1.83143e+11 0.777
2.20599e+11 0.762
2.63526e+11 0.749
3.12433e+11 0.735
3.67852e+11 0.722
4.30334e+11 0.71
5.00458e+11 0.698
5.78822e+11 0.687
6.66047e+11 0.676
7.62777e+11 0.665
8.6968e+11 0.654
9.87444e+11 0.644
1.11678e+12 0.634
1.25843e+12 0.624
1.41314e+12 0.615
1.58169e+12 0.606
1.7649e+12 0.596
1.96357e+12 0.587
2.17857e+12 0.579
2.41075e+12 0.57
2.66102e+12 0.562
2.93028e+12 0.553
3.21949e+12 0.545
3.52958e+12 0.537
3.86156e+12 0.529
4.21642e+12 0.521
4.5952e+12 0.514
4.99894e+12 0.506
5.42871e+12 0.499
5.88563e+12 0.491
6.37079e+12 0.484
6.88535e+12 0.477
7.43047e+12 0.47
8.00733e+12 0.463
8.61714e+12 0.456
9.26115e+12 0.45
9.94059e+12 0.443
1.06567e+13 0.437
1.14109e+13 0.431
1.22044e+13 0.424
1.30386e+13 0.418
1.39149e+13 0.412
1.48346e+13 0.406
1.57991e+13 0.401
1.68099e+13 0.395
1.78685e+13 0.39
1.89763e+13 0.384
2.01348e+13 0.379
2.13456e+13 0.374
2.26102e+13 0.369
2.39302e+13 0.364
2.53071e+13 0.359
2.67426e+13 0.354
2.82384e+13 0.35
2.9796e+13 0.345
3.14172e+13 0.341
3.31036e+13 0.337
3.48571e+13 0.333
3.66793e+13 0.329
3.8572e+13 0.325
4.05371e+13 0.321
4.25763e+13 0.318
4.46915e+13 0.314
4.68846e+13 0.311
4.91573e+13 0.308
5.15118e+13 0.305
5.39498e+13 0.302
5.64733e+13 0.299
5.90844e+13 0.296
6.17849e+13 0.293
6.4577e+13 0.291
6.74627e+13 0.289
7.04441e+13 0.286
7.35231e+13 0.284
7.67021e+13 0.282
7.9983e+13 0.28
8.3368e+13 0.278
8.68594e+13 0.276
9.04593e+13 0.274
9.417e+13 0.272
9.79937e+13 0.271
1.01933e+14 0.269
1.05989e+14 0.267
1.10166e+14 0.266
1.14464e+14 0.264
1.18887e+14 0.262
1.23438e+14 0.261
1.28117e+14 0.259
1.32929e+14 0.258
1.37874e+14 0.256
1.42957e+14 0.255
1.48178e+14 0.253
1.53542e+14 0.252
1.59049e+14 0.25
1.64704e+14 0.249
1.70508e+14 0.247
1.76464e+14 0.246
1.82575e+14 0.245
1.88843e+14 0.243
1.95271e+14 0.242
2.01862e+14 0.241
2.08618e+14 0.239
2.15543e+14 0.238
2.22638e+14 0.237
2.29907e+14 0.235
2.37353e+14 0.234
2.44978e+14 0.233
2.52786e+14 0.231
2.60778e+14 0.23
2.68959e+14 0.229
2.77331e+14 0.228
2.85896e+14 0.226
2.94659e+14 0.225
3.03621e+14 0.224
3.12786e+14 0.223
3.22158e+14 0.222
3.31738e+14 0.221
3.4153e+14 0.219
3.51538e+14 0.218
3.61764e+14 0.217
3.72211e+14 0.216
3.82883e+14 0.215
3.93783e+14 0.214
4.04914e+14 0.213
4.16279e+14 0.212
4.27882e+14 0.211
4.39726e+14 0.21
4.51814e+14 0.209
4.64149e+14 0.208
4.76736e+14 0.207
4.89576e+14 0.206
5.02675e+14 0.205
5.16034e+14 0.204
5.29658e+14 0.203
5.4355e+14 0.202
5.57713e+14 0.201
5.72152e+14 0.2
5.86869e+14 0.2
6.01868e+14 0.199
6.17153e+14 0.198
6.32727e+14 0.197
6.48594e+14 0.196
6.64757e+14 0.195
6.81221e+14 0.195
6.97989e+14 0.194
7.15064e+14 0.193
7.32451e+14 0.192
7.50153e+14 0.192
7.68174e+14 0.191
7.86517e+14 0.19
8.05188e+14 0.19
8.24188e+14 0.189
8.43523e+14 0.188
8.63196e+14 0.188
8.83212e+14 0.187
9.03573e+14 0.187
9.24285e+14 0.186
9.4535e+14 0.185
9.66774e+14 0.185
9.88559e+14 0.184
1.01071e+15 0.184
1.03323e+15 0.183
1.05613e+15 0.183
1.0794e+15 0.182
1.10306e+15 0.182
1.12711e+15 0.181
1.15154e+15 0.181
1.17637e+15 0.18
1.2016e+15 0.18
1.22723e+15 0.179
1.25327e+15 0.179
1.27973e+15 0.179
1.3066e+15 0.178
1.33389e+15 0.178
1.3616e+15 0.177
1.38975e+15 0.177
1.41833e+15 0.177
1.44735e+15 0.176
1.47681e+15 0.176
1.50672e+15 0.175
1.53708e+15 0.175
1.5679e+15 0.175
1.59918e+15 0.174
1.63092e+15 0.174
1.66314e+15 0.174
1.69583e+15 0.173
1.729e+15 0.173
1.76265e+15 0.172
1.79679e+15 0.172
1.83143e+15 0.172
1.86656e+15 0.171
1.9022e+15 0.171
1.93834e+15 0.171
1.975e+15 0.17
2.01218e+15 0.17
2.04988e+15 0.17
2.0881e+15 0.169
2.12686e+15 0.169
2.16615e+15 0.169
2.20599e+15 0.168
2.24637e+15 0.168
2.28731e+15 0.167
2.3288e+15 0.167
2.37085e+15 0.167
2.41347e+15 0.166
2.45667e+15 0.166
2.50044e+15 0.166
2.54479e+15 0.165
2.58973e+15 0.165
2.63526e+15 0.165
2.68139e+15 0.164
2.72813e+15 0.164
2.77547e+15 0.164
2.82342e+15 0.163
2.872e+15 0.163
2.9212e+15 0.163
2.97102e+15 0.162
3.02149e+15 0.162
3.07259e+15 0.162
3.12433e+15 0.161
3.17673e+15 0.161
3.22979e+15 0.16
3.28351e+15 0.16
3.33789e+15 0.16
3.39295e+15 0.159
3.44868e+15 0.159
3.5051e+15 0.159
3.56221e+15 0.158
3.62001e+15 0.158
3.67852e+15 0.157
3.73773e+15 0.157
3.79765e+15 0.157
3.85829e+15 0.156
3.91965e+15 0.156
3.98174e+15 0.155
4.04457e+15 0.155
4.10814e+15 0.154
4.17245e+15 0.154
4.23752e+15 0.153
4.30334e+15 0.153
4.36993e+15 0.153
4.43729e+15 0.152
4.50542e+15 0.152
4.57434e+15 0.151
4.64404e+15 0.151
4.71454e+15 0.15
4.78583e+15 0.149
4.85794e+15 0.149
4.93085e+15 0.148
5.00458e+15 0.148
5.07914e+15 0.147
5.15452e+15 0.147
5.23074e+15 0.146
5.3078e+15 0.146
5.38572e+15 0.145
5.46448e+15 0.145
5.54411e+15 0.144
5.6246e+15 0.144
5.70597e+15 0.144
5.78822e+15 0.143
5.87135e+15 0.143
5.95537e+15 0.143
6.0403e+15 0.143
6.12613e+15 0.143
6.21287e+15 0.143
6.30053e+15 0.144
6.38911e+15 0.144
6.47862e+15 0.144
6.56907e+15 0.144
6.66047e+15 0.144
6.75281e+15 0.144
6.84611e+15 0.144
6.94038e+15 0.144
7.03561e+15 0.144
7.13183e+15 0.144
7.22902e+15 0.144
7.32721e+15 0.144
7.42639e+15 0.144
7.52657e+15 0.144
7.62777e+15 0.144


==> CarbonIgnitionCurve_Tumino2018.txt <==
ColDepth[g/cm2]  Temp[GK]
941700 100
1.50672e+07 1.938
7.62777e+07 1.512
2.41075e+08 1.31
5.88563e+08 1.185
1.22044e+09 1.097
2.26102e+09 1.029
3.8572e+09 0.975
6.17849e+09 0.93
9.417e+09 0.891
1.37874e+10 0.858
1.95271e+10 0.828
2.68959e+10 0.801
3.61764e+10 0.777
4.76736e+10 0.755
6.17153e+10 0.735
7.86517e+10 0.716
9.88559e+10 0.699
1.22723e+11 0.682
1.50672e+11 0.667
1.83143e+11 0.652
2.20599e+11 0.639
2.63526e+11 0.626
3.12433e+11 0.613
3.67852e+11 0.602
4.30334e+11 0.59
5.00458e+11 0.58
5.78822e+11 0.569
6.66047e+11 0.56
7.62777e+11 0.55
8.6968e+11 0.541
9.87444e+11 0.532
1.11678e+12 0.523
1.25843e+12 0.515
1.41314e+12 0.507
1.58169e+12 0.499
1.7649e+12 0.492
1.96357e+12 0.484
2.17857e+12 0.477
2.41075e+12 0.47
2.66102e+12 0.463
2.93028e+12 0.456
3.21949e+12 0.45
3.52958e+12 0.443
3.86156e+12 0.437
4.21642e+12 0.431
4.5952e+12 0.425
4.99894e+12 0.419
5.42871e+12 0.413
5.88563e+12 0.407
6.37079e+12 0.402
6.88535e+12 0.396
7.43047e+12 0.391
8.00733e+12 0.386
8.61714e+12 0.38
9.26115e+12 0.375
9.94059e+12 0.37
1.06567e+13 0.365
1.14109e+13 0.361
1.22044e+13 0.356
1.30386e+13 0.351
1.39149e+13 0.346
1.48346e+13 0.342
1.57991e+13 0.338
1.68099e+13 0.333
1.78685e+13 0.329
1.89763e+13 0.325
2.01348e+13 0.321
2.13456e+13 0.317
2.26102e+13 0.313
2.39302e+13 0.309
2.53071e+13 0.305
2.67426e+13 0.301
2.82384e+13 0.297
2.9796e+13 0.293
3.14172e+13 0.289
3.31036e+13 0.286
3.48571e+13 0.282
3.66793e+13 0.279
3.8572e+13 0.275
4.05371e+13 0.272
4.25763e+13 0.269
4.46915e+13 0.266
4.68846e+13 0.263
4.91573e+13 0.26
5.15118e+13 0.257
5.39498e+13 0.254
5.64733e+13 0.251
5.90844e+13 0.248
6.17849e+13 0.246
6.4577e+13 0.244
6.74627e+13 0.244
7.04441e+13 0.243
7.35231e+13 0.242
7.67021e+13 0.24
7.9983e+13 0.24
8.3368e+13 0.24
8.68594e+13 0.242
9.04593e+13 0.242
9.417e+13 0.241
9.79937e+13 0.24
1.01933e+14 0.238
1.05989e+14 0.236
1.10166e+14 0.234
1.14464e+14 0.231
1.18887e+14 0.229
1.23438e+14 0.227
1.28117e+14 0.225
1.32929e+14 0.223
1.37874e+14 0.221
1.42957e+14 0.22
1.48178e+14 0.22
1.53542e+14 0.22
1.59049e+14 0.219
1.64704e+14 0.219
1.70508e+14 0.217
1.76464e+14 0.215
1.82575e+14 0.213
1.88843e+14 0.211
1.95271e+14 0.209
2.01862e+14 0.208
2.08618e+14 0.208
2.15543e+14 0.211
2.22638e+14 0.213
2.29907e+14 0.212
2.37353e+14 0.212
2.44978e+14 0.211
2.52786e+14 0.21
2.60778e+14 0.208
2.68959e+14 0.207
2.77331e+14 0.205
2.85896e+14 0.203
2.94659e+14 0.202
3.03621e+14 0.201
3.12786e+14 0.201
3.22158e+14 0.201
3.31738e+14 0.202
3.4153e+14 0.201
3.51538e+14 0.2
3.61764e+14 0.199
3.72211e+14 0.198
3.82883e+14 0.197
3.93783e+14 0.196
4.04914e+14 0.195
4.16279e+14 0.194
4.27882e+14 0.193
4.39726e+14 0.192
4.51814e+14 0.192
4.64149e+14 0.192
4.76736e+14 0.192
4.89576e+14 0.192
5.02675e+14 0.192
5.16034e+14 0.191
5.29658e+14 0.191
5.4355e+14 0.19
5.57713e+14 0.189
5.72152e+14 0.188
5.86869e+14 0.186
6.01868e+14 0.185
6.17153e+14 0.183
6.32727e+14 0.181
6.48594e+14 0.18
6.64757e+14 0.178
6.81221e+14 0.177
6.97989e+14 0.179
7.15064e+14 0.181
7.32451e+14 0.183
7.50153e+14 0.183
7.68174e+14 0.182
7.86517e+14 0.181
8.05188e+14 0.18
8.24188e+14 0.179
8.43523e+14 0.177
8.63196e+14 0.176
8.83212e+14 0.175
9.03573e+14 0.174
9.24285e+14 0.174
9.4535e+14 0.173
9.66774e+14 0.174
9.88559e+14 0.175
1.01071e+15 0.175
1.03323e+15 0.175
1.05613e+15 0.175
1.0794e+15 0.175
1.10306e+15 0.175
1.12711e+15 0.174
1.15154e+15 0.173
1.17637e+15 0.173
1.2016e+15 0.172
1.22723e+15 0.171
1.25327e+15 0.17
1.27973e+15 0.169
1.3066e+15 0.168
1.33389e+15 0.167
1.3616e+15 0.167
1.38975e+15 0.167
1.41833e+15 0.167
1.44735e+15 0.167
1.47681e+15 0.167
1.50672e+15 0.167
1.53708e+15 0.166
1.5679e+15 0.166
1.59918e+15 0.165
1.63092e+15 0.165
1.66314e+15 0.165
1.69583e+15 0.164
1.729e+15 0.164
1.76265e+15 0.163
1.79679e+15 0.162
1.83143e+15 0.162
1.86656e+15 0.162
1.9022e+15 0.163
1.93834e+15 0.163
1.975e+15 0.163
2.01218e+15 0.163
2.04988e+15 0.162
2.0881e+15 0.162
2.12686e+15 0.161
2.16615e+15 0.161
2.20599e+15 0.16
2.24637e+15 0.159
2.28731e+15 0.158
2.3288e+15 0.158
2.37085e+15 0.158
2.41347e+15 0.158
2.45667e+15 0.158
2.50044e+15 0.159
2.54479e+15 0.159
2.58973e+15 0.159
2.63526e+15 0.159
2.68139e+15 0.159
2.72813e+15 0.158
2.77547e+15 0.158
2.82342e+15 0.157
2.872e+15 0.157
2.9212e+15 0.157
2.97102e+15 0.157
3.02149e+15 0.157
3.07259e+15 0.157
3.12433e+15 0.157
3.17673e+15 0.157
3.22979e+15 0.157
3.28351e+15 0.157
3.33789e+15 0.157
3.39295e+15 0.157
3.44868e+15 0.157
3.5051e+15 0.157
3.56221e+15 0.158
3.62001e+15 0.158
3.67852e+15 0.159
3.73773e+15 0.163
3.79765e+15 100
3.85829e+15 100
3.91965e+15 100
3.98174e+15 100
4.04457e+15 100
4.10814e+15 100
4.17245e+15 100
4.23752e+15 100
4.30334e+15 100
4.36993e+15 100
4.43729e+15 100
4.50542e+15 100
4.57434e+15 100
4.64404e+15 100
4.71454e+15 100
4.78583e+15 100
4.85794e+15 100
4.93085e+15 100
5.00458e+15 100
5.07914e+15 100
5.15452e+15 100
5.23074e+15 100
5.3078e+15 100
5.38572e+15 100
5.46448e+15 100
5.54411e+15 100
5.6246e+15 100
5.70597e+15 100
5.78822e+15 100
5.87135e+15 100
5.95537e+15 100
6.0403e+15 100
6.12613e+15 100
6.21287e+15 100
6.30053e+15 100
6.38911e+15 100
6.47862e+15 100
6.56907e+15 100
6.66047e+15 100
6.75281e+15 100
6.84611e+15 100
6.94038e+15 100
7.03561e+15 100
7.13183e+15 100
7.22902e+15 100
7.32721e+15 100
7.42639e+15 100
7.52657e+15 100
7.62777e+15 100


==> CarbonIgnitionCurve_Yakovlev2010.txt <==
ColDepth[g/cm2]  Temp[GK]
941700 100
1.50672e+07 2.033
7.62777e+07 1.586
2.41075e+08 1.378
5.88563e+08 1.25
1.22044e+09 1.162
2.26102e+09 1.095
3.8572e+09 1.042
6.17849e+09 0.998
9.417e+09 0.961
1.37874e+10 0.928
1.95271e+10 0.9
2.68959e+10 0.875
3.61764e+10 0.852
4.76736e+10 0.831
6.17153e+10 0.812
7.86517e+10 0.794
9.88559e+10 0.777
1.22723e+11 0.761
1.50672e+11 0.747
1.83143e+11 0.733
2.20599e+11 0.719
2.63526e+11 0.706
3.12433e+11 0.694
3.67852e+11 0.683
4.30334e+11 0.671
5.00458e+11 0.66
5.78822e+11 0.65
6.66047e+11 0.64
7.62777e+11 0.63
8.6968e+11 0.62
9.87444e+11 0.611
1.11678e+12 0.602
1.25843e+12 0.593
1.41314e+12 0.584
1.58169e+12 0.576
1.7649e+12 0.567
1.96357e+12 0.559
2.17857e+12 0.551
2.41075e+12 0.543
2.66102e+12 0.536
2.93028e+12 0.528
3.21949e+12 0.521
3.52958e+12 0.513
3.86156e+12 0.506
4.21642e+12 0.499
4.5952e+12 0.492
4.99894e+12 0.485
5.42871e+12 0.478
5.88563e+12 0.471
6.37079e+12 0.464
6.88535e+12 0.457
7.43047e+12 0.451
8.00733e+12 0.444
8.61714e+12 0.438
9.26115e+12 0.432
9.94059e+12 0.426
1.06567e+13 0.42
1.14109e+13 0.414
1.22044e+13 0.408
1.30386e+13 0.402
1.39149e+13 0.397
1.48346e+13 0.391
1.57991e+13 0.386
1.68099e+13 0.381
1.78685e+13 0.376
1.89763e+13 0.371
2.01348e+13 0.366
2.13456e+13 0.361
2.26102e+13 0.357
2.39302e+13 0.352
2.53071e+13 0.348
2.67426e+13 0.344
2.82384e+13 0.339
2.9796e+13 0.335
3.14172e+13 0.332
3.31036e+13 0.328
3.48571e+13 0.324
3.66793e+13 0.321
3.8572e+13 0.317
4.05371e+13 0.314
4.25763e+13 0.31
4.46915e+13 0.307
4.68846e+13 0.304
4.91573e+13 0.301
5.15118e+13 0.298
5.39498e+13 0.295
5.64733e+13 0.293
5.90844e+13 0.29
6.17849e+13 0.287
6.4577e+13 0.285
6.74627e+13 0.282
7.04441e+13 0.28
7.35231e+13 0.277
7.67021e+13 0.275
7.9983e+13 0.273
8.3368e+13 0.27
8.68594e+13 0.268
9.04593e+13 0.266
9.417e+13 0.264
9.79937e+13 0.262
1.01933e+14 0.26
1.05989e+14 0.258
1.10166e+14 0.256
1.14464e+14 0.254
1.18887e+14 0.252
1.23438e+14 0.251
1.28117e+14 0.249
1.32929e+14 0.247
1.37874e+14 0.246
1.42957e+14 0.244
1.48178e+14 0.242
1.53542e+14 0.241
1.59049e+14 0.239
1.64704e+14 0.238
1.70508e+14 0.236
1.76464e+14 0.235
1.82575e+14 0.234
1.88843e+14 0.232
1.95271e+14 0.231
2.01862e+14 0.229
2.08618e+14 0.228
2.15543e+14 0.227
2.22638e+14 0.226
2.29907e+14 0.224
2.37353e+14 0.223
2.44978e+14 0.222
2.52786e+14 0.221
2.60778e+14 0.22
2.68959e+14 0.218
2.77331e+14 0.217
2.85896e+14 0.216
2.94659e+14 0.215
3.03621e+14 0.214
3.12786e+14 0.213
3.22158e+14 0.212
3.31738e+14 0.211
3.4153e+14 0.21
3.51538e+14 0.209
3.61764e+14 0.208
3.72211e+14 0.207
3.82883e+14 0.206
3.93783e+14 0.205
4.04914e+14 0.204
4.16279e+14 0.204
4.27882e+14 0.203
4.39726e+14 0.202
4.51814e+14 0.201
4.64149e+14 0.2
4.76736e+14 0.199
4.89576e+14 0.199
5.02675e+14 0.198
5.16034e+14 0.197
5.29658e+14 0.196
5.4355e+14 0.195
5.57713e+14 0.195
5.72152e+14 0.194
5.86869e+14 0.193
6.01868e+14 0.192
6.17153e+14 0.192
6.32727e+14 0.191
6.48594e+14 0.19
6.64757e+14 0.19
6.81221e+14 0.189
6.97989e+14 0.188
7.15064e+14 0.188
7.32451e+14 0.187
7.50153e+14 0.186
7.68174e+14 0.186
7.86517e+14 0.185
8.05188e+14 0.184
8.24188e+14 0.184
8.43523e+14 0.183
8.63196e+14 0.183
8.83212e+14 0.182
9.03573e+14 0.182
9.24285e+14 0.181
9.4535e+14 0.18
9.66774e+14 0.18
9.88559e+14 0.179
1.01071e+15 0.179
1.03323e+15 0.178
1.05613e+15 0.178
1.0794e+15 0.177
1.10306e+15 0.177
1.12711e+15 0.176
1.15154e+15 0.176
1.17637e+15 0.175
1.2016e+15 0.175
1.22723e+15 0.174
1.25327e+15 0.174
1.27973e+15 0.173
1.3066e+15 0.173
1.33389e+15 0.172
1.3616e+15 0.172
1.38975e+15 0.171
1.41833e+15 0.171
1.44735e+15 0.17
1.47681e+15 0.17
1.50672e+15 0.169
1.53708e+15 0.169
1.5679e+15 0.169
1.59918e+15 0.168
1.63092e+15 0.168
1.66314e+15 0.167
1.69583e+15 0.167
1.729e+15 0.166
1.76265e+15 0.166
1.79679e+15 0.166
1.83143e+15 0.165
1.86656e+15 0.165
1.9022e+15 0.164
1.93834e+15 0.164
1.975e+15 0.164
2.01218e+15 0.163
2.04988e+15 0.163
2.0881e+15 0.163
2.12686e+15 0.162
2.16615e+15 0.162
2.20599e+15 0.161
2.24637e+15 0.161
2.28731e+15 0.161
2.3288e+15 0.16
2.37085e+15 0.16
2.41347e+15 0.16
2.45667e+15 0.159
2.50044e+15 0.159
2.54479e+15 0.159
2.58973e+15 0.158
2.63526e+15 0.158
2.68139e+15 0.158
2.72813e+15 0.157
2.77547e+15 0.157
2.82342e+15 0.157
2.872e+15 0.156
2.9212e+15 0.156
2.97102e+15 0.156
3.02149e+15 0.155
3.07259e+15 0.155
3.12433e+15 0.155
3.17673e+15 0.155
3.22979e+15 0.154
3.28351e+15 0.154
3.33789e+15 0.154
3.39295e+15 0.153
3.44868e+15 0.153
3.5051e+15 0.153
3.56221e+15 0.152
3.62001e+15 0.152
3.67852e+15 0.152
3.73773e+15 0.152
3.79765e+15 0.151
3.85829e+15 0.151
3.91965e+15 0.151
3.98174e+15 0.151
4.04457e+15 0.15
4.10814e+15 0.15
4.17245e+15 0.15
4.23752e+15 0.15
4.30334e+15 0.149
4.36993e+15 0.149
4.43729e+15 0.149
4.50542e+15 0.148
4.57434e+15 0.148
4.64404e+15 0.148
4.71454e+15 0.148
4.78583e+15 0.148
4.85794e+15 0.147
4.93085e+15 0.147
5.00458e+15 0.147
5.07914e+15 0.147
5.15452e+15 0.146
5.23074e+15 0.146
5.3078e+15 0.146
5.38572e+15 0.146
5.46448e+15 0.145
5.54411e+15 0.145
5.6246e+15 0.145
5.70597e+15 0.145
5.78822e+15 0.144
5.87135e+15 0.144
5.95537e+15 0.144
6.0403e+15 0.144
6.12613e+15 0.144
6.21287e+15 0.143
6.30053e+15 0.143
6.38911e+15 0.143
6.47862e+15 0.143
6.56907e+15 0.143
6.66047e+15 0.142
6.75281e+15 0.142
6.84611e+15 0.142
6.94038e+15 0.142
7.03561e+15 0.142
7.13183e+15 0.141
7.22902e+15 0.141
7.32721e+15 0.141
7.42639e+15 0.141
7.52657e+15 0.141
7.62777e+15 0.14

